A Tale of Two Trees: One Writes, and Other Reads. Optimized Oblivious Accesses to Large-Scale Blockchains

The Bitcoin network has offered a new way of securely performing financial transactions over the insecure network. Nevertheless, this ability comes with the cost of storing a large (distributed) ledger, which has become unsuitable for personal devices of any kind. Although the simplified payment verification (SPV) clients can address this storage issue, a Bitcoin SPV client has to rely on other Bitcoin nodes to obtain its transaction history and the current approaches offer no privacy guarantees to the SPV clients. This work presents $T^3$, a trusted hardware-secured Bitcoin full client that supports efficient oblivious search/update for Bitcoin SPV clients without sacrificing the privacy of the clients. In this design, we leverage the trusted execution and attestation capabilities of a trusted execution environment (TEE) and the ability to hide access patterns of oblivious random access memory (ORAM) to protect SPV clients' requests from a potentially malicious server. The key novelty of $T^3$ lies in the optimizations introduced to conventional ORAM, tailored for expected SPV client usages. In particular, by making a natural assumption about the access patterns of SPV clients, we are able to propose a two-tree ORAM construction that overcomes the concurrency limitation associated with traditional ORAMs. We have implemented and tested our system using the current Bitcoin Unspent Transaction Output database. Our experiment shows that the system is feasible to be deployed in practice while providing strong privacy and security guarantees to Bitcoin SPV clients.

==> reviews/ndss2019-response.txt <==
We thank the reviewers for their thoughtful comments.

Review[A]:

++Information Leakage Concern: 
The reviewer concerns that the approach may lead to leakage because the receiver and sender may send the same read query to the same ORAM block. However, this is not the case because the sender and receiver will only query the address that belongs to them. In particular, as described in the paper, the client needs to prove the ownership of those addresses before making any queries. 
"...The client encrypts his address along with the proof of ownership of that address, and sends the encrypted query to the server to be passed to managing enclave.."
Thus, after sending the transaction, the sender can simply verify that those inputs used in the transaction are no longer unspent output. The verifier can verify if there is any new output that belongs to his/her address. Those two requests incur different sets of ORAM accesses on the tree. 

++Naive Mapping and Denial of Service:
 In section III-D, we mentioned that: 
"...The server's attacks on availability are out of scope. More specifically, denial of service (DoS) attacks by system admin and untrusted operating system are out of the scope..."
We consider the denial of service from the server is out of scope. The naive mapping is dismissed because: 
--Bitcoin protocol does not limit the number of unspent outputs per each public key hash. Thus, this allows ANY participant (not the server) to send an arbitrary number of outputs to an address which later causes the ORAM block to overflow. 
++Incorrect choice of word: 
-We agree that using the word "forge" is a little bit out-of-context. What we meant is that the malicious server does not have enough computational power to create a new block that satisfies the network difficulty. If accepted, we will re-word those sentences. 
-we agree with the reviewer that we should prf instead of "keyed hash". if given the chance, we will modify the word.

++Replay Attack: 
We should have elaborated more about the secure channel created between the client and the enclave. In particular, the secure channel we meant is the SSL/TLS channel, this can be done using several tools:
- https://www.wolfssl.com/wolfssl-with-intel-sgx-and-tls-1-3-tls13/
- https://github.com/intel/intel-sgx-ssl
Thus, TLS/SSL channel can help mitigate the replay attack performed by the adversary including the malicious server. 
Also, we mentioned that there is more than one way to prove ownership of the addresses. In an ideal setting where there is no address reuse (as suggested by the bitcoin community), we believe that showing the preimage of the hash digest can be a simple proof of ownership for this setting. If given the chance, we will explain this step in a more detailed manner.

++Better Eviction procedure:
We agree that it's possible to reduce some works done by the eviction procedure such as combining multiple paths for eviction. However, It will introduce extra complications to the recursive implementation of the ORAM schemes due to different concurrent ORAM accesses. In this setting, without using recursive ORAM constructions, we will face the same limitation as BITE system where the position map will be too large for the processor reserved memory, and the performance of the system will be hampered.

++Language choice for implementations:
The performance of different systems are shown in a log scale, we argue that the language choice should only a small constant factor in the python implementation which is still much slower than the performance of the proposed system. If given the chance, we will include a C++ performance of the Bloom Filter approach in the camera-ready version. 

Review[A,B]:
++Multiple Threads and Multiple Enclaves: 
We agree that the two approaches are similar in term of performance as long as the processor reserved memory is available (it have been reported in https://arxiv.org/pdf/1806.10883.pdf), and using multiple threads is more natural approach in term of engineering the system. However, We used multiple enclaves to describe our system because of two reasons:
--It is non-trivial to create threads inside an enclave. 
  [+] https://github.com/intel/linux-sgx/issues/106
  [+] https://arxiv.org/pdf/1806.03287.pdf (appendix H)
  Alternately, one needs to create threads outside the enclave and use ecall functions for data handling. 
  Thus, the implementing effort is simpler, and the performance is reported to be the same. 
  However, we are not sure if creating threads outside the enclave can introduce any security concerns. 
  Therefore, in the design, we would argue that it's safer for the managing enclave to initialize read enclaves for clients' requests
--Using multiple enclaves allows us to describe and explain our system better.
If accepted,  we will explain the use of using multiple enclaves in the system. 

Review[A,B]
++Simulation vs Hardware Mode:
We did not have the SGX-enable machine equipped with large memory to accommodate the storage of the ORAM trees. However, if accepted, we will include a number run in hardware mode. 

Review[B]
++Throughput:
We agree with the reviewer that the proposed ORAM scheme does not greatly improve the overall throughput compared to other ORAM schemes, and we did not claim that our system does so. However, We argue that combining generic ORAM schemes wit TEE does not work in this setting due to the blocking incurred by the eviction procedure. In particular, in standard ORAM, during the eviction procedure, the server will block all requests due to a write performed on the ORAM tree, and in Bitcoin network,  where a Bitcoin block is broadcasted every 10 minute, there will be a batch of ORAM write requests on the ORAM tree. Without using two trees where one dedicates to handle clients' read requests, the update process will stop the server from answering clients' requests up to 1-2 minutes every 10 minutes. Also, we believe that there is room for an improvement in the eviction procedure because several paths can be combined for eviction. Thus, better improvement in the eviction will lead to a higher throughput. 

Review[C]:
++Single Address into many ORAM blocks:
we agree with the reviewer that this mapping description is clearly explained. If accepted, we will explain the detailed construction of this approach.

++Order of update and eviction:
Yes, this is the right order. if accepted, we will explain in a more detailed manner.

++Cuckoo Hashing:
We did not include cuckoo hashing in the prototype implementation of T3. We mentioned cuckoo hashing as a way to mitigate unnecessary ORAM accesses requested by potentially  


Review[A,D]
++Comparison with ConcurORAM: 
First of all, we think combining T^3 with ConcurORAM will be interesting future work. However, as noted by the author of ConcurORAM, 
"...In ConcurORAM, this can be realized by storing the position map recursively in smaller ConcurORAM instances. However, this introduces several implementation challenges due to concurrent recursive data structure accesses..."
 [+] https://arxiv.org/pdf/1811.04366.pdf (Section IV-B)
Thus, without recursive construction of ORAM to reduce the size of the position map, using ConcurORAM with SGX will offer no benefit in term of performance because for Bitcoin data, the size of the position map will quickly exceed the processor reserved memory.

Review[D]
++Comparison with Zerotrace:
We leverage an insight about the blockchain to customize an ORAM scheme that allows the server to handle clients' requests concurrently and securely.
Also, we showed that generic ORAM schemes are not suitable for blockchain setting due to a batch update on the ORAM tree every 10 minutes.  

++Comparison with Bite:
BITE system uses the non-recursive Path ORAM combining with TEE as it is. This introduces several limitations: 
-- without the use of recursive ORAM scheme, the position map of ORAM will become too large for the processor reserved memory of the SGX, and this will greatly affect the performance of the system. 

Review[C,D,E]:
++Coverage of the UTXO set:
We chose 92% coverage only for the prototype implementation because that choice leads to a reasonable size of the ORAM tree. Also, by using different mappings, the system can cover more percentage of the UTXO without increasing the size of the ORAM tree with the cost of more ORAM accesses for each request. 
If given the chance, we will give performances for different mapping approach to increase the percentage coverage. 

On the other hand, the Bitcoin community strongly advises users against reusing of address for receiving and sending money; however, unlike other cryptocurrencies like Monero, there is no mechanism to prevent users from doing so. We think it can be reasonable to choose the UTXO limit per address to enforce the good practice upon users.




==> reviews/ndss2019-reviews.txt <==
NDSS'20 Summer Review Cycle Paper #84 Reviews and Comments
===========================================================================
Paper #84 A Tale of Two Trees: One Writes, and Other Reads large Scaling
Oblivious Accesses to Large-Scale Blockchains


Review #84A
===========================================================================

Overall recommendation
----------------------
2. Leaning towards reject

Writing quality
---------------
2. Needs improvement

Reviewer confidence
-------------------
4. High confidence

Paper summary
-------------
The goal of this paper is to allow resource-constrained devices to
securely outsource the work of verifying blockchain transactions to a
remote party.  In more detail, the client wishes to identify and validate
all blockchain transactions involving its own addresses, but it lacks the
resources to do so.  The goal is to ask an SGX-enabled remote machine to do
the work on the clients behalf, but to do so in a way that preserves the
client's privacy.  The main technique is to utilize a customized ORAM
protocol.  The main insight is that during a given epoch, a sane client
should only query for its address once.  Hence, all reads can be performed
from the same tree, while writes and shuffling can be handled separately.
The authors implement and evaluate their scheme.

Strengths
---------
- The authors leverage an interesting insight about the blockchain
  environment to customize an ORAM scheme and achieve better performance
  than the generic scheme.

Weaknesses
----------
- In the evaluation, since we know Circuit ORAM does better than Path, why
  continue to show results for both?

- In the evaluation, it would be helpful to include information about the
  variance and/or standard deviation of your measurements, to help the
  reader to better gauge the significance of your results.

Detailed comments for authors
-----------------------------
- You should consider swapping the order of Sections II and III.  Without
  the background material in III, few will understand II.

- Your design is probabilistic and allows a 1/N chance that an address is
  omitted or a bucket overflows.  What happens in that case?

- On page 4, it seems odd to cite [11] for the size of the EPC, rather than
  the Intel documentation or, for example, a more generic reference, like:
    Intel SGX Explained
    Costan and Devadas

- On page 13, the description of Bentov et al.'s work is missing a citation.



Review #84B
===========================================================================

Overall recommendation
----------------------
2. Leaning towards reject

Writing quality
---------------
3. Adequate

Reviewer confidence
-------------------
3. Sufficient confidence

Paper summary
-------------
This paper aims to address the privacy challenge faced by Bitcoin Simplified Payment Verification (SPV) clients when sending queries to full nodes. The paper proposes T3, a system that uses SGX enclaves and oblivious RAM (ORAM) to provide a service that SPV clients can query in a privacy-preserving way. Since the system will handle a potentially large number of SPV client queries, the authors argue that it is not practical to use standard ORAM constructions, because these require an eviction procedure (i.e. re-encrypting a block and writing it out to the ORAM tree) after every read operation. The authors make the assumption that rationale Bitcoin SPV clients should only query for a particular transaction once before the arrival fo a new Bitcoin block. Based on this assumption, the main contribution of the paper is a two-tree ORAM scheme where reads are serviced from one immutable tree, and the corresponding eviction (i.e. re-shuffle, re-encrypt, write) operation is performed on a mutable tree. Whenever a new block is received from the Bitcoin network, the updates are written to the mutable tree, and all pending evictions are completed. The updated tree is then copied and used as the new immutable tree. The paper considers both PathORAM and CircuitORAM designs. The authors implement and evaluate T3's security and performance (although using SGX simulation mode). The results show that it reduces query response latency compared to competing proposals and the current SPV scheme.

Strengths
---------
- The problem of SPV privacy is a realistic concern.
- The proposed solution appears to be well-suited for this particular problem.
- The authors have implemented a prototype of T3 and used this to evaluate its performance.
- The prototype reduces the latency of query responses, compared to the existing SPV scheme and other proposed schemes like BITE.

Weaknesses
----------
- The main weakness is that the proposed solution does not actually improve overall throughput (queries per second), and this is not discussed in the paper.
- The performance evaluation was performed in SGX simulation mode, and it is unclear whether this would be representative of hardware mode.
- The paper doesn't provide an explanation for the use of multiple enclaves.
- It's not clear whether this technique can be used in any other scenarios.
- The code of the prototype implementation has not been made available.

Detailed comments for authors
-----------------------------
*Generality:* The proposed solution seems particularly suited for the specific problem of SPV queries in Bitcoin. In particular, it has the constraints that the same data is never queried more than once in any given period and that clients have the ability to prove that they are the exclusive owner of a piece of data (e.g. by providing the pre-image of the public key hash). If either of these are absent, the solution would be insecure (e.g. if it were not possible for clients to prove ownership, an adversary could trivially violate the one-query-per-period assumption). Although this is a relevant problem, it would be interesting to see if there are any other problems for which these constraints hold.

- Suggested improvement: Can you identify any other scenarios in which these constraints hold, or discuss how the scheme could be adapted for scenarios in which these do not hold?


*Prototype implementation code not provided:* The code for the prototype implementation has not been provided for review with this submission.

- Suggested improvement: Provide a suitably-anonymized version of the code for review.


Review #84C
===========================================================================

Overall recommendation
----------------------
3. Major revision

Writing quality
---------------
3. Adequate

Reviewer confidence
-------------------
3. Sufficient confidence

Paper summary
-------------
The paper describes a TEE based system to enable full bitcoin clients to help light-weight SPV clients check chain-based status. The search is done by enclaves that access the chain state via an ORAM.

A major improvement of this paper is the observation that the state of the blockchain only needs to change when a new block is added (every 10 minutes), and that a client does not need to access the same item twice, and therefore which are read do not need to be immediately moved. Therefore write operations can be delayed to when a new block is added, and read operations can be applied to a static read-tree.

Strengths
---------
- Clever modification of ORAM to use two trees and achieve better efficiency under constraints that are satisfied in the bitcoin setting (a single access to each item in each 10 minute period).
- Implementing a *recursive* ORAM system. 
- Supporting *concurrent* reads by multiple threads.

Weaknesses
----------


Review #84D
===========================================================================

Overall recommendation
----------------------
2. Leaning towards reject

Writing quality
---------------
3. Adequate

Reviewer confidence
-------------------
1. Low confidence

Paper summary
-------------
The paper presents a optimized bitcoin SPV client, called T3, which is secured using a hardware-based TEE. The paper presents an optimized ORAM scheme that makes the use of ORAM in the SPV setting feasible. SPV clients make use of a untrusted server on which a TEE is running services accessible by the SPV client. The novelty of the proposed approach is to use multiple TEE enclaves that can concurrently access a read-once ORAM to serve concurrent requests, while all required updates are deferred and performed by a single "writing enclave", which updates the ORAM tree. The scheme preserves client privacy as long as a client does not request the same data twice, before the queued ORAM Evict is performed.

Strengths
---------
* Smart ORAM optimization specific to the bitcoin SPV scenario: ORAM eviction
  can be deferred to a separate non-blocking enclave.

Weaknesses
----------
* Unclear novelty: what exactly is the *conceptual* delta to existing work
  (namely BITE, ConcurORAM and ZeroTrace)?

Detailed comments for authors
-----------------------------
This paper presents a new type of bitcoin SPV client. SPV clients do not store
the whole blockchain data themselves, but need to query a untrusted server for
data they do not store locally. This requires that the SPV client trusts the
server. This paper presents a solution that utilizes a TEE (SGX in this case)
on the untrusted server to preserve the security and privacy of the SPV client.
However, for a secure implementation of querying the data, the TEE must utilize
an ORAM scheme to hide the access patterns from the untrusted and possibly
malicious server. The paper presents the design of a ORAM scheme optimized for
multiple concurrent reads on the UTXO set of the bitcoin blockchain.

The read-once ORAM Tree is utilized by the reading enclaves. However, after
every read operation the ORAM block must be evicted, which requires a write to
the ORAM tree. The key observation here is that within a 10 minute interval
until a new bitcoin block is created, a typical (rational) SPV client will not
access the same ORAM block again (this information is likely cached in the SPV
client). Based on this assumption all eviction operations can be deferred. In the
case of the proposed approach, the ORAM tree update is performed by a single
"write-enclave". This enclave updates the ORAM tree and signals the multiple
reading enclaves to use the new ORAM tree. This allows this scheme to serve
requests concurrently to updating the ORAM tree (e.g., for Eviction or due to a
new block).

However, in general I am wondering whether there is a significant delta to
prior research. It seems ConcurORAM already proposed using separate trees for
queries and evictions. While ConcurORAM might not be optimized for the bitcoin
SPV scenario and is also not protected against the latest side-channels, this
doesn't seem to be a conceptual issue. What is the conceptual delta of T3 to
ConcurORAM? Why not taking the SGX primitives of ZeroTrace and
applying them to ConcurORAM? The paper should explain this clearly.




Review #84E
===========================================================================

Overall recommendation
----------------------
4. Minor revision

Writing quality
---------------
2. Needs improvement

Reviewer confidence
-------------------
3. Sufficient confidence

Paper summary
-------------
The paper studies the problem of client IP exposure to a malicious server in SVP bitcoin systems where such exposure occurs because clients in order to check that transactions are valid need to submit requests to other (possible malicious) nodes. Current solutions rely on Bloom filters and might expose client IP during the request. The paper makes the assumption that during the block creation interval, a SPV client will not request the server for transaction outputs of a same public key hash more than once, and under this assumption the authors construct a solution that maintains privacy and is efficient.

(Note: there seems to be a paper in USENIX Security 2019 solving the same problem, the authors list it under concurrent work and claim their work to be more efficient. Results are included comparing their system T3 with the one in Usenix Security 2019, BITE.)

Strengths
---------
Preserving privacy for light clients in Bitcoin systems is important.

Proposed solution is efficient and achieves its design goals.

Weaknesses
----------
Presentation lacks details of SPV.

Threat model not including denial of service.

No analysis on practicality, deployment, etc.

Detailed comments for authors
-----------------------------
The contribution of the paper is an improvement on a cryptographic construction. I appreciated the attempt to analyze the security of the privacy of the scheme, but it was not enough focus on the system and practical aspects of deployment.

I would have liked to see some discussion on the possibility and impact on desynchronization of the trees. I would have also liked to see how they handle other real deployment situations such as
failures and timeouts.

Their efficiency comes from limiting the number of UTXOs per wallet ID to two based on the observation that 90% of the addresses have less than three UTXOs. What happens with the ones that have more than 2? What happens if the trend changes and less than 90% of the addresses will have less than three UTXOs? At what point does the scheme stops being efficient?

There are some small editing issues that can be addressed in the final draft.

